Time as it could Be measured in Artificial Living Systems

Being able to measure time, whether directly or indirectly, is a significant advantage for an organism. It permits it to predict regular events, and prepare for them on time. Thus, clocks are ubiquitous in biology. In the present paper, we consider the most minimal abstract pure clocks and investigate their characteristics with respect to their ability to measure time. Amongst other, we find fundamentally diametral clock characteristics, such as oscillatory behaviour for local time measurement or decay-based clocks measuring time periods in scales global to the problem. We include also cascades of independent clocks ("clock bags") and composite clocks with controlled dependency; the latter show various regimes of markedly different dynamics.

==> data/bestr_known_start_100_1000.dat <==
2.0	1.0
3.0	1.0
4.0	1.0
5.0	1.0
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	1.0
11.0	1.0
12.0	1.0
13.0	1.0
14.0	1.0
15.0	0.45
16.0	0.413
17.0	0.381
18.0	0.355
19.0	0.332
20.0	0.313
21.0	0.295
22.0	0.28
23.0	0.266
24.0	0.253
25.0	0.242
26.0	0.232
27.0	0.222
28.0	0.213
29.0	0.205
30.0	0.198
31.0	0.191
32.0	0.184
33.0	0.178
34.0	0.173
35.0	0.167
36.0	0.162
37.0	0.158
38.0	0.153
39.0	0.149
40.0	0.145
41.0	0.141
42.0	0.138
43.0	0.134
44.0	0.131
45.0	0.128
46.0	0.125
47.0	0.122
48.0	0.12
49.0	0.117
50.0	0.115
51.0	0.112
52.0	0.11
53.0	0.108
54.0	0.106
55.0	0.104
56.0	0.102
57.0	0.1
58.0	0.098
59.0	0.096
60.0	0.095
61.0	0.093
62.0	0.092
63.0	0.09
64.0	0.089
65.0	0.087
66.0	0.086
67.0	0.085
68.0	0.083
69.0	0.082
70.0	0.081
71.0	0.08
72.0	0.078
73.0	0.077
74.0	0.076
75.0	0.075
76.0	0.074
77.0	0.073
78.0	0.072
79.0	0.071
80.0	0.07
81.0	0.07
82.0	0.069
83.0	0.068
84.0	0.067
85.0	0.066
86.0	0.065
87.0	0.065
88.0	0.064
89.0	0.063
90.0	0.062
91.0	0.062
92.0	0.061
93.0	0.06
94.0	0.06
95.0	0.059
96.0	0.058
97.0	0.058
98.0	0.057
99.0	0.057
100.0	0.056


==> data/bestr_pre_decayed_100_1000.dat <==
2.0	0.654
3.0	0.582
4.0	0.524
5.0	0.477
6.0	0.438
7.0	0.404
8.0	0.376
9.0	0.351
10.0	0.33
11.0	0.311
12.0	0.294
13.0	0.278
14.0	0.265
15.0	0.252
16.0	0.241
17.0	0.231
18.0	0.221
19.0	0.213
20.0	0.205
21.0	0.197
22.0	0.19
23.0	0.184
24.0	0.178
25.0	0.172
26.0	0.167
27.0	0.162
28.0	0.157
29.0	0.153
30.0	0.149
31.0	0.145
32.0	0.141
33.0	0.138
34.0	0.134
35.0	0.131
36.0	0.128
37.0	0.125
38.0	0.122
39.0	0.119
40.0	0.117
41.0	0.114
42.0	0.112
43.0	0.11
44.0	0.108
45.0	0.106
46.0	0.104
47.0	0.102
48.0	0.1
49.0	0.098
50.0	0.096
51.0	0.095
52.0	0.093
53.0	0.092
54.0	0.09
55.0	0.089
56.0	0.087
57.0	0.086
58.0	0.084
59.0	0.083
60.0	0.082
61.0	0.081
62.0	0.08
63.0	0.078
64.0	0.077
65.0	0.076
66.0	0.075
67.0	0.074
68.0	0.073
69.0	0.072
70.0	0.071
71.0	0.07
72.0	0.069
73.0	0.069
74.0	0.068
75.0	0.067
76.0	0.066
77.0	0.065
78.0	0.065
79.0	0.064
80.0	0.063
81.0	0.062
82.0	0.062
83.0	0.061
84.0	0.06
85.0	0.06
86.0	0.059
87.0	0.058
88.0	0.058
89.0	0.057
90.0	0.057
91.0	0.056
92.0	0.055
93.0	0.055
94.0	0.054
95.0	0.054
96.0	0.053
97.0	0.053
98.0	0.052
99.0	0.052
100.0	0.051


==> data/darwin_mis_5.dat <==
1.0	0.970950594455
2.0	1.5277034608
3.0	1.60239580274
4.0	1.66412984539
5.0	1.71745987715
6.0	1.76462411921
7.0	1.80680658747
8.0	1.84474248412
9.0	1.87902035563
10.0	1.91012321205


==> data/drag_n9_mi_condmi_a.dat <==
0.2400902399    1.7425492069
0.2298887601    1.7332833471
0.2199120033    1.7234908664
0.2099205747    1.7133576487
0.2000003286    1.7031193088
0.1900671892    1.692144497
0.1798831389    1.6816055321
0.1698864386    1.6706225047
0.1599468765    1.6594560174
0.1499999319    1.6479653736
0.1399908255    1.6360979356
0.1300143147    1.6239409094
0.1198741893    1.6111996589
0.1100030952    1.598365273
0.1000790397    1.5847414378
0.0900000594    1.5721932598
0.0800032748    1.5587995454
0.0700549637    1.5450703187
0.0600000078    1.5320402857
0.0500001732    1.5181478019
0.0400091906    1.5037975727
0.0300251977    1.4883508636
0.0200398311    1.4722139168
0.0100051356    1.453348192
0.000000005 1.4177146526

==> data/drag_n9_mi_condmi_a1.dat <==
0.0400091906    1.5037975727
0.0300251977    1.4883508636
0.0200398311    1.4722139168
0.0100051356    1.453348192
0.000000005 1.4177146526

==> data/drag_n9_mi_condmi_a2.dat <==
0.2400902399    1.7425492069
0.2298887601    1.7332833471
0.2199120033    1.7234908664
0.2099205747    1.7133576487
0.2000003286    1.7031193088
0.1900671892    1.692144497
0.1798831389    1.6816055321
0.1698864386    1.6706225047
0.1599468765    1.6594560174
0.1499999319    1.6479653736
0.1399908255    1.6360979356
0.1300143147    1.6239409094
0.1198741893    1.6111996589
0.1100030952    1.598365273
0.1000790397    1.5847414378
0.0900000594    1.5721932598
0.0800032748    1.5587995454
0.0700549637    1.5450703187
0.0600000078    1.5320402857
0.0500001732    1.5181478019
0.0421478658    1.5063372572

==> data/drag_n9_mi_condmi_b.dat <==
0.5000249873	1.7519991607
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.5000125016	1.7525339963
0.4996692104	1.7522770903
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4900537659	1.7455142597
0.4797032537	1.7382942377
0.4700114813	1.7316356445
0.4599999884	1.7251651662
0.4500025299	1.7183276259
0.4400134055	1.7116669332
0.4300001304	1.7051384548
0.4199516651	1.6983383644
0.4099561063	1.6912977095
0.4000073644	1.6845684932
0.3899811279	1.6772401336
0.3800106538	1.6701280584
0.3700099284	1.6628523763
0.3600257471	1.6548748498
0.3500108632	1.6473426531
0.3400036672	1.639408102
0.330005067	1.6311403373
0.3200251461	1.6223866502
0.310020622	1.6137850852
0.3000001463	1.6049141603
0.2900001167	1.5956199315
0.280034223	1.5858124668
0.2700000759	1.5762246605
0.2600040651	1.5660812926
0.2500002146	1.5557743961

==> data/drag_n9_mi_condmi_c.dat <==
0.9999999999999487   1.9749375012017316
0.9900039953    1.9501275248
0.9798081458    1.9257708994
0.9701077582    1.9031938789
0.960002839 1.880447931
0.9500019114    1.8584640069
0.9400054983    1.8370905831
0.9300460031    1.8163425462
0.9200073612    1.7960245485
0.9100179861    1.7757239315
0.9000087872    1.7571844861
0.8900285965    1.7385577368
0.8800030436    1.7205271519
0.8700258102    1.7030248511
0.8600048234    1.6857306987
0.8500198315    1.6692167688
0.8400033989    1.6535095334
0.8300456665    1.6381362442
0.8200125225    1.6231549419
0.8099299259    1.6084724587
0.8000215569    1.5947188113
0.7900071649    1.5813039132
0.7800103065    1.5684903383
0.7700073925    1.5559628102
0.7597494458    1.5439067697
0.7500095297    1.5327255742
0.7399860414    1.5219140448
0.7300523382    1.5114903082
0.7200097266    1.5020242458
0.7100033951    1.4929862149
0.6999683542    1.4844611419
0.6895261738    1.4789983485
0.677232986 1.4740808041


==> data/known_start_reldrop_20.dat <==
0.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16
0.02	0.0570015872476	0.0373103791255	0.000361973315346
0.04	0.107109440354	0.0694060132063	0.000692924550435
0.06	0.150587707829	0.0964452802792	0.000999679952143
0.08	0.187798472914	0.118672691807	0.00128863043054
0.1	0.219185346382	0.136407924239	0.00156559288762
0.12	0.245252934729	0.150030772539	0.00183572744801
0.14	0.266544130656	0.159963440767	0.00210350821436
0.16	0.283617323415	0.166651829347	0.00237273988749
0.18	0.297025442094	0.170547452526	0.00264660945829
0.2	0.307298293382	0.172091352717	0.00292776118806
0.22	0.31492905973	0.171700954797	0.00321838383908
0.24	0.320365218089	0.169760327568	0.00352030099395
0.26	0.324003630842	0.166613884472	0.00383505769921
0.28	0.326189208565	0.162563221841	0.00416399909057
0.3	0.327216360869	0.157866583853	0.00450833877629
0.32	0.327332413309	0.152740351812	0.00486921640809
0.34	0.326742234441	0.147361956424	0.00524774502319
0.36	0.325613443445	0.141873674086	0.00564504944436
0.38	0.32408171829	0.13638686273	0.00606229737048
0.4	0.322255870452	0.130986296797	0.00650072487978
0.42	0.320222479112	0.125734359458	0.0069616579961
0.44	0.318049978494	0.120674934741	0.00744653181198
0.46	0.315792165782	0.115836909824	0.00795690847829
0.48	0.31349114674	0.111237248177	0.008494495197
0.5	0.311179766135	0.106883629783	0.0090611632164
0.52	0.308883585255	0.102776677859	0.00965896874069
0.54	0.306622473673	0.0989118053268	0.0102901766373
0.56	0.304411880594	0.0952807212919	0.0109572878615
0.58	0.302263845481	0.0918726401161	0.0116630716275
0.6	0.300187800276	0.088675234963	0.0124106035454
0.62	0.298191207694	0.0856753751805	0.0132033112427
0.64	0.296280072734	0.0828596833997	0.0140450294133
0.66	0.294459358081	0.0802149443367	0.0149400668539
0.68	0.292733328908	0.0777283933415	0.0158932889197
0.7	0.291105848598	0.0753879089462	0.0169102200942
0.72	0.289580644466	0.0731821301416	0.0179971732164
0.74	0.288161561597	0.0711005158931	0.0191614146889
0.76	0.286852823963	0.0691333615219	0.020411379247
0.78	0.285659325603	0.067271784001	0.0217569546265
0.8	0.284586982466	0.0655076859477	0.0232098675154
0.82	0.283643190347	0.0638337060995	0.0247842209922
0.84	0.28283746235	0.0622431623351	0.0264972672076
0.86	0.282182373776	0.0607299918106	0.0283705622935
0.88	0.281695054514	0.0592886915247	0.0304317779189
0.9	0.281399718984	0.057914261569	0.0327177233544
0.92	0.281332344408	0.0566021524683	0.0352798153241
0.94	0.281550395364	0.0553482173343	0.0381951722408
0.96	0.282156901047	0.0541486690492	0.0415933594975
0.98	0.283381689254	0.0530000423331	0.0457440290745
1.0	0.286396957116	0.0518991603213	0.0518991603213


==> data/lipschitz_optimisation.dat <==
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2492842927	1.751025002
0.2475964088	1.7494449906
0.244531435	1.7465470298
0.2405567579	1.7427502189
0.235962965	1.7383167212
0.2310847812	1.7335602608
0.2260609967	1.7286118271
0.2210055881	1.7235818418
0.2159095343	1.718460262
0.2109707199	1.7134472411
0.2060673045	1.7084212194
0.2012848472	1.7034712772
0.1966076908	1.6985835224
0.1921096153	1.6938381753
0.1876093556	1.6890454748
0.1833453935	1.6844617252
0.1791434193	1.6799028263
0.1750746723	1.6754478243
0.1710566347	1.6710079655
0.1672274269	1.6667383341
0.1635048142	1.6625505617
0.1598168201	1.658364718
0.1562917797	1.654328383
0.1528559292	1.6503598622
0.1495666251	1.6465279547
0.1462955455	1.6426846869
0.1431598671	1.6389691191
0.1400951705	1.6353071203
0.1370984392	1.6316963069
0.1341668931	1.6281344885
0.1313513814	1.6246853604
0.1286465891	1.6213450306
0.1259439698	1.6179803847
0.1233459829	1.6147198554
0.1208475528	1.6115594307
0.1179676109	1.607888466
0.1152085305	1.6043428382
0.1110177043	1.5989136353
0.0936025483	1.5761815453
0.0833729192	1.5627338752
0.0763931664	1.5534876208
0.0709973459	1.5462853187
0.0664903772	1.5402239977
0.0627615378	1.5351718575
0.0594345629	1.5306311219
0.0565155851	1.5266180319
0.0538278742	1.5228958019
0.0514929334	1.519638728
0.0493215334	1.5165882978
0.0473038521	1.513733541
0.0454591004	1.5111048767
0.0437562285	1.5086613498
0.0421478658	1.5063372572

==> data/parralel_10_5.dat <==
1.0	0.424740718237
2.0	0.672882866521
3.0	0.831073516257
4.0	0.941956983036
5.0	1.02467120657
6.0	1.08939145046
7.0	1.14219176327
8.0	1.18686783737
9.0	1.22582967702
10.0	1.26062119592


==> data/pre_decayed_reldrop_20.dat <==
0.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16
0.02	0.0479361791517	0.0330034172148	0.000322951688149
0.04	0.088604209365	0.0605668683966	0.000608996746972
0.06	0.122385712993	0.0829435730983	0.000864516719637
0.08	0.149765770907	0.100477745577	0.00109535157171
0.1	0.171309088293	0.113587491504	0.00130665873055
0.12	0.187632575474	0.122743960759	0.00150283744053
0.14	0.199377066576	0.128448798329	0.0016875130225
0.16	0.207180778724	0.131211988494	0.00186356975206
0.18	0.211656596377	0.131531917022	0.00203321819863
0.2	0.213374501782	0.129878971058	0.00219808271005
0.22	0.212849649714	0.126683387069	0.00235929653559
0.24	0.210535864622	0.122327471926	0.00251759495841
0.26	0.206823821512	0.117141854363	0.00267339996494
0.28	0.202042889126	0.11140511828	0.00282689285527
0.3	0.196465540554	0.105346025878	0.00297807348947
0.32	0.190313316815	0.0991475281128	0.00312680647854
0.34	0.183763499924	0.0929518401291	0.00327285561234
0.36	0.176955858333	0.0868659887561	0.00341590829359
0.38	0.169999029789	0.080967384065	0.00355559185852
0.4	0.162976280879	0.0753091047482	0.00369148354578
0.42	0.155950519024	0.069924704866	0.00382311563035
0.44	0.148968530351	0.0648324423467	0.00394997694658
0.46	0.142064480513	0.0600388976905	0.00407151173286
0.48	0.135262751881	0.0555419976371	0.00418711646688
0.5	0.128580206945	0.0513334873296	0.00429613513709
0.52	0.12202797068	0.0474009100763	0.00439785321399
0.54	0.115612819277	0.043729160036	0.00449149044028
0.56	0.109338252839	0.0403016731784	0.0045761924431
0.58	0.103205318189	0.0371013180958	0.00465102107678
0.6	0.0972132363518	0.0341110423822	0.0047149433216
0.62	0.0913598786891	0.0313143235313	0.00476681848323
0.64	0.0856421263913	0.0286954663841	0.00480538335199
0.66	0.0800561403401	0.0262397825372	0.00482923487877
0.68	0.0745975620295	0.0239336810468	0.0048368097966
0.7	0.0692616612176	0.0217646943458	0.00482636044671
0.72	0.0640434419944	0.0197214585607	0.00479592583662
0.74	0.0589377157861	0.0177936633474	0.00474329663279
0.76	0.0539391472554	0.0159719829225	0.00466597232447
0.78	0.0490422768736	0.0142479970911	0.00456110810871
0.8	0.044241521911	0.0126141087001	0.00442544800523
0.82	0.0395311554129	0.0110634620266	0.00425523907775
0.84	0.034905259988	0.00958986508448	0.00404611897773
0.86	0.0303576491423	0.00818771764498	0.00379296448046
0.88	0.0258817419179	0.00685194587404	0.00348968046315
0.9	0.0214703632171	0.00557794384395	0.00312889281666
0.92	0.0171154134651	0.00436152173381	0.00270147484425
0.94	0.0128072807999	0.00319886025875	0.00219575510268
0.96	0.00853366167421	0.00208647072044	0.00159602039751
0.98	0.00427663670526	0.00102116002131	0.000879027719471
1.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16

